Fast and robust detection of solar modules in electroluminescence images

Fast, non-destructive and on-site quality control tools, mainly high sensitive imaging techniques, are important to assess the reliability of photovoltaic plants. To minimize the risk of further damages and electrical yield losses, electroluminescence (EL) imaging is used to detect local defects in an early stage, which might cause future electric losses. For an automated defect recognition on EL measurements, a robust detection and rectification of modules, as well as an optional segmentation into cells is required. This paper introduces a method to detect solar modules and crossing points between solar cells in EL images. We only require 1-D image statistics for the detection, resulting in an approach that is computationally efficient. In addition, the method is able to detect the modules under perspective distortion and in scenarios, where multiple modules are visible in the image. We compare our method to the state of the art and show that it is superior in presence of perspective distortion while the performance on images, where the module is roughly coplanar to the detector, is similar to the reference method. Finally, we show that we greatly improve in terms of computational time in comparison to the reference method.

==> figures/results/joined.csv <==
0.900,0.875,0.750,1.000,0.000,0.778,0.333
0.910,0.875,0.750,1.000,0.000,0.778,0.333
0.920,0.875,0.750,1.000,0.000,0.778,0.333
0.930,0.875,0.750,1.000,0.000,0.778,0.333
0.940,0.875,0.750,1.000,0.000,0.778,0.333
0.950,0.875,0.750,1.000,0.000,0.778,0.333
0.960,0.875,0.750,1.000,0.000,0.778,0.222
0.970,0.875,0.750,1.000,0.000,0.778,0.222
0.980,0.875,0.750,1.000,0.000,0.778,0.222
0.990,0.375,0.750,0.800,0.000,0.667,0.222
1.000,0.000,0.000,0.000,0.000,0.000,0.000

